Lubricated axisymmetric gravity currents of power-law fluids

The motion of glaciers over their bedrock or drops of fluid along a solid surface can become unstable when these substrates are lubricated. Previous studies modeled such systems as coupled gravity currents (GCs) consisting of one fluid that lubricates the flow of another fluid, and having two propagating fronts. When both fluid are Newtonian and discharged at constant flux, global similarity solutions were found. However, when the top fluid is strain-rate softening experiments have shown that each fluid front evolved with a different exponent. Here we explore theoretically and numerically such lubricated GCs in a model that describes the axisymmetric spreading of a power-law fluid on top of a Newtonian fluid, where the discharge of both fluids is power law in time. We find that the model admits similarity solutions only in specific cases, including the purely Newtonian case, for a certain discharge exponent, at asymptotic limits of the fluids viscosity ratio, and at the vicinity of the fluid fronts. Generally, each fluid front has a power-law time evolution with a similar exponent as a non-lubricated GC of the corresponding fluid, and intercepts that depend on both fluid properties. Consequently, we identify two mechanisms by which the inner lubricating fluid front outstrips the outer fluid front. Many aspects of our theory are found consistent with recent laboratory experiments. Discrepancies suggest that hydrofracturing or wall slip may be important near the fronts. This theory may help to understand the dynamics of various systems, including surges and ice streams.

==> packages/soul/soul.txt <==
soul.sty
========

This article describes the `soul' package, which
provides hyphenatable letterspacing (spacing out),
underlining, and some derivatives.
All features are based upon a common mechanism 
that allows to typeset text syllable by syllable,
where the excellent TeX hyphenation algorithm is
used to find the proper hyphenation points.
Two examples show how to use the provided interface to
implement things such as `an-a-lyz-ing syl-la-bles'.
Although the package is optimized for LaTeX2e,
it works with Plain TeX and with other
packages, too.

author          = "Melchior FRANZ"
version         = "2.4"
date            = "17 November 2002"
address         = "Melchior FRANZ
                   Rieder Hauptstrasse 52
                   A-5212 SCHNEEGATTERN
                   AUSTRIA"
telephone       = "++43 7746 3109"
URL             = "http://www.unet.univie.ac.at/~a8603365/"
email           = "a8603365@unet.univie.ac.at"
codetable       = "ISO/ASCII"
keywords        = "spacing out, letterspacing, underlining, striking out,
                   highlighting"
supported       = "yes"



COPYRIGHT NOTICE
================
This package is free software that can be redistributed and/or modified
under the terms of the LaTeX Project Public License as specified
in the file macros/latex/base/lppl.txt on any CTAN archive server,
such as ftp://ftp.dante.de/.



Extracting the package & processing the documentation
=====================================================

on Unix/Linux just run "make" to get the style file and the documentation;
else generate the driver soul.ins (if you don't already have it):

    $ latex soul.dtx

You'll probably get an error message that you may ignore. Now generate
the style file:

    $ tex soul.ins

And finally to produce the documentation run LaTeX three times:

    $ latex soul.dtx
    

